Evaluation of Visualization by Demonstration and Manual View Specification

We present an exploratory study comparing the visualization construction and data exploration processes of people using two visualization tools, each implementing a different interaction paradigm. One of the visualization tools implements the manual view specification paradigm (Polestar) and another implements the visualization by demonstration paradigm (VisExemplar). Findings of our study indicate that the interaction paradigms implemented in these tools influence: 1) approaches used for constructing visualizations, 2) how users form goals, 3) how many visualization alternatives are considered and created, and 4) the feeling of control during the visualization construction process.

==> notes.txt <==
In VA, we often do ....
This is effective because it lets people get insight, ...
However, [need a good sentence that articulates the gap/problem that this system solves]
In this paper, we present TOOL_NAME that allows users to explore data through embedded interaction by recommending the possible transformation.

main focus:
-visualization authoring?
-interpreting interaction for recommending visualization techniques and data mappings
-coupling these recommendations to exploratory user interactions

2. Related work 
-mixed-initiative VA
--semantic interaction, dimp, embedded interaction
--voyager, recommendation systems, ...
-photoshop, sketching, ...
--how these interactions

2. Recommendations for Visual Analytics (own section, or move into 3?)
2.1 Categories / Types?
--adjusting axes, changing the whole vis, adjusting just some components, incremental
2.2 Generating recommendations -- related work? 
--voyager, SI, Mixed-Initiative Task (VAST2015), heer (predictive interaction), ...



3. Design Goals and Principles
--a description of what we want to enable people to do with the system

--embedding the interaction into the visual metaphor

3.1 Use Case here??



3. System Description
--system diagram
----show interaction process

3.1 User Interface
--panels, and what they do/show
--short implementation details

3.2 Recommendation Engine (and Design?)
--what are the recommendation categories?
----some are in the vis, some are thumbnails
--what are weights? how to calculate weights?

3.2 User Interactions 
--how do these map to recommendations?
--how to they change the weight?
----accepting, rejecting? after every interaction?

3.3 User Interaction Interpretation
--embedded interaction concept (more than existing work)
----resize, color, ... ; how do these change the weight?
----"be example?"

3.4 Recommendation Design
--which recommendations do we show in the vis, below, ... and why


4. Use Case / Scenario



5. Discussion
-location of recommendation (in the vis vs. thumbnail)
--incrementally incorporating recommendations into the view
--compared to showing new thumbnails everytime

-timing of the recommendation (when to show it)
--notification literature says something about interruption, etc.


6. Conclusion
